Evaluation Metrics and Methods for Generative Models in the Wireless PHY Layer

Generative models are typically evaluated by direct inspection of their generated samples, e.g., by visual inspection in the case of images. Further evaluation metrics like the Fr\'echet inception distance or maximum mean discrepancy are intricate to interpret and lack physical motivation. These observations make evaluating generative models in the wireless PHY layer non-trivial. This work establishes a framework consisting of evaluation metrics and methods for generative models applied to the wireless PHY layer. The proposed metrics and methods are motivated by wireless applications, facilitating interpretation and understandability for the wireless community. In particular, we propose a spectral efficiency analysis for validating the generated channel norms and a codebook fingerprinting method to validate the generated channel directions. Moreover, we propose an application cross-check to evaluate the generative model's samples for training machine learning-based models in relevant downstream tasks. Our analysis is based on real-world measurement data and includes the Gaussian mixture model, variational autoencoder, diffusion model, and generative adversarial network as generative models. Our results under a fair comparison in terms of model architecture indicate that solely relying on metrics like the maximum mean discrepancy produces insufficient evaluation outcomes. In contrast, the proposed metrics and methods exhibit consistent and explainable behavior.

==> data/ae_cross_check.txt <==
snr,meas,gan,vae,gmm,dm,scov
2.000000,0.024782,0.057134,0.029438,0.022650,0.031334,0.047113
4.000000,0.050509,0.133454,0.060282,0.053184,0.068140,0.139328
8.000000,0.091712,0.239233,0.111953,0.103848,0.141523,0.297348
16.000000,0.153721,0.342074,0.202379,0.182298,0.241987,0.459967


==> data/gmm_cross_check.txt <==
snr,meas,gan,vae,gmm,dm,scov
-10.000000,0.407605,0.486506,0.439672,0.409742,0.465776,0.659201
-5.000000,0.226278,0.302477,0.246030,0.228757,0.264031,0.439778
0.000000,0.118187,0.177231,0.130412,0.119922,0.139731,0.249242
5.000000,0.059428,0.100153,0.066878,0.060725,0.071094,0.123589
10.000000,0.028287,0.051323,0.032040,0.029036,0.033961,0.056370
15.000000,0.012690,0.022841,0.014297,0.013058,0.015178,0.023538
20.000000,0.005395,0.008828,0.005932,0.005542,0.006278,0.008835


==> data/hist_dm.txt <==
entry, measurement, dm
0,0.04490,0.05200
1,0.03700,0.03600
2,0.06880,0.06830
3,0.08870,0.08560
4,0.08340,0.10990
5,0.11320,0.11630
6,0.00100,0.00000
7,0.00020,0.00000
8,0.00030,0.00050
9,0.00720,0.00270
10,0.04980,0.04600
11,0.09620,0.10070
12,0.02860,0.03280
13,0.01470,0.00730
14,0.04870,0.04560
15,0.06910,0.06800
16,0.07100,0.04870
17,0.02590,0.02620
18,0.00800,0.00880
19,0.01010,0.02890
20,0.03100,0.03720
21,0.02430,0.02490
22,0.00050,0.00030
23,0.00030,0.00040
24,0.00000,0.00010
25,0.00000,0.00030
26,0.00060,0.00070
27,0.00130,0.00200
28,0.00380,0.00230
29,0.00320,0.00140
30,0.02290,0.01570
31,0.04080,0.02660
32,0.00000,0.00000
33,0.00010,0.00000
34,0.00010,0.00010
35,0.00000,0.00000
36,0.00010,0.00000
37,0.00010,0.00000
38,0.00020,0.00000
39,0.00020,0.00010
40,0.00040,0.00000
41,0.00020,0.00000
42,0.00010,0.00000
43,0.00000,0.00000
44,0.00020,0.00000
45,0.00010,0.00000
46,0.00010,0.00000
47,0.00020,0.00000
48,0.00000,0.00010
49,0.00010,0.00020
50,0.00000,0.00070
51,0.00020,0.00110
52,0.00170,0.00110
53,0.00000,0.00020
54,0.00000,0.00000
55,0.00000,0.00000
56,0.00010,0.00000
57,0.00010,0.00000
58,0.00000,0.00000
59,0.00000,0.00010
60,0.00010,0.00000
61,0.00000,0.00000
62,0.00000,0.00000
63,0.00010,0.00010


==> data/hist_gan.txt <==
entry, measurement, gan
0,0.04490,0.05360
1,0.03700,0.03450
2,0.06880,0.06130
3,0.08870,0.06070
4,0.08340,0.08100
5,0.11320,0.11520
6,0.00100,0.00070
7,0.00020,0.00010
8,0.00030,0.00010
9,0.00720,0.00540
10,0.04980,0.04660
11,0.09620,0.08960
12,0.02860,0.03690
13,0.01470,0.01460
14,0.04870,0.05360
15,0.06910,0.04250
16,0.07100,0.06110
17,0.02590,0.02430
18,0.00800,0.00970
19,0.01010,0.01740
20,0.03100,0.08470
21,0.02430,0.01860
22,0.00050,0.00000
23,0.00030,0.00000
24,0.00000,0.00000
25,0.00000,0.00000
26,0.00060,0.00150
27,0.00130,0.00220
28,0.00380,0.00310
29,0.00320,0.00220
30,0.02290,0.02400
31,0.04080,0.05430
32,0.00000,0.00000
33,0.00010,0.00000
34,0.00010,0.00000
35,0.00000,0.00000
36,0.00010,0.00000
37,0.00010,0.00040
38,0.00020,0.00000
39,0.00020,0.00000
40,0.00040,0.00000
41,0.00020,0.00000
42,0.00010,0.00000
43,0.00000,0.00000
44,0.00020,0.00000
45,0.00010,0.00000
46,0.00010,0.00000
47,0.00020,0.00000
48,0.00000,0.00000
49,0.00010,0.00000
50,0.00000,0.00000
51,0.00020,0.00000
52,0.00170,0.00000
53,0.00000,0.00010
54,0.00000,0.00000
55,0.00000,0.00000
56,0.00010,0.00000
57,0.00010,0.00000
58,0.00000,0.00000
59,0.00000,0.00000
60,0.00010,0.00000
61,0.00000,0.00000
62,0.00000,0.00000
63,0.00010,0.00000


==> data/hist_gmm.txt <==
entry, measurement, gmm_full, scov, std_norm
0,0.04490,0.05070,0.00220,0.01630
1,0.03700,0.03520,0.00060,0.01500
2,0.06880,0.08560,0.00130,0.01470
3,0.08870,0.07970,0.06910,0.01890
4,0.08340,0.07420,0.08730,0.01610
5,0.11320,0.10480,0.16920,0.01460
6,0.00100,0.00120,0.00000,0.01710
7,0.00020,0.00000,0.00000,0.01560
8,0.00030,0.00040,0.00000,0.01530
9,0.00720,0.00460,0.00000,0.01680
10,0.04980,0.05420,0.00200,0.01490
11,0.09620,0.09250,0.01030,0.01510
12,0.02860,0.03500,0.00440,0.01370
13,0.01470,0.01130,0.00030,0.01700
14,0.04870,0.04240,0.00260,0.01570
15,0.06910,0.07730,0.00360,0.01530
16,0.07100,0.07090,0.09440,0.01430
17,0.02590,0.02650,0.02070,0.01580
18,0.00800,0.00800,0.00250,0.01620
19,0.01010,0.01930,0.05410,0.01250
20,0.03100,0.03070,0.29790,0.01700
21,0.02430,0.02640,0.15260,0.01570
22,0.00050,0.00040,0.00000,0.01640
23,0.00030,0.00000,0.00000,0.01780
24,0.00000,0.00030,0.00000,0.01530
25,0.00000,0.00010,0.00000,0.01560
26,0.00060,0.00120,0.00000,0.01640
27,0.00130,0.00070,0.00010,0.01570
28,0.00380,0.00420,0.00030,0.01480
29,0.00320,0.00290,0.00010,0.01470
30,0.02290,0.02080,0.00480,0.01540
31,0.04080,0.03780,0.01960,0.01550
32,0.00000,0.00000,0.00000,0.01640
33,0.00010,0.00000,0.00000,0.01720
34,0.00010,0.00000,0.00000,0.01730
35,0.00000,0.00000,0.00000,0.01480
36,0.00010,0.00000,0.00000,0.01610
37,0.00010,0.00000,0.00000,0.01680
38,0.00020,0.00000,0.00000,0.01530
39,0.00020,0.00000,0.00000,0.01570
40,0.00040,0.00000,0.00000,0.01650
41,0.00020,0.00000,0.00000,0.01620
42,0.00010,0.00010,0.00000,0.01560
43,0.00000,0.00010,0.00000,0.01520
44,0.00020,0.00000,0.00000,0.01550
45,0.00010,0.00000,0.00000,0.01430
46,0.00010,0.00000,0.00000,0.01570
47,0.00020,0.00010,0.00000,0.01570
48,0.00000,0.00010,0.00000,0.01420
49,0.00010,0.00000,0.00000,0.01430
50,0.00000,0.00000,0.00000,0.01460
51,0.00020,0.00000,0.00000,0.01530
52,0.00170,0.00000,0.00000,0.01650
53,0.00000,0.00000,0.00000,0.01530
54,0.00000,0.00000,0.00000,0.01540
55,0.00000,0.00000,0.00000,0.01430
56,0.00010,0.00000,0.00000,0.01500
57,0.00010,0.00010,0.00000,0.01220
58,0.00000,0.00010,0.00000,0.01770
59,0.00000,0.00000,0.00000,0.01670
60,0.00010,0.00000,0.00000,0.01530
61,0.00000,0.00010,0.00000,0.01580
62,0.00000,0.00000,0.00000,0.01480
63,0.00010,0.00000,0.00000,0.01710


==> data/hist_vae.txt <==
entry, measurement, latent, posterior, NF
0,0.04490,0.06120,0.04030,0.05530
1,0.03700,0.03630,0.03200,0.02710
2,0.06880,0.05930,0.07490,0.04660
3,0.08870,0.07040,0.08540,0.05040
4,0.08340,0.10200,0.08640,0.07850
5,0.11320,0.11230,0.09400,0.11740
6,0.00100,0.00100,0.00030,0.00180
7,0.00020,0.00010,0.00020,0.00000
8,0.00030,0.00050,0.00080,0.00000
9,0.00720,0.00580,0.00370,0.00390
10,0.04980,0.04920,0.05460,0.05000
11,0.09620,0.09910,0.11720,0.09660
12,0.02860,0.02640,0.02930,0.03990
13,0.01470,0.01390,0.01180,0.01450
14,0.04870,0.04460,0.05210,0.05240
15,0.06910,0.09350,0.07170,0.08130
16,0.07100,0.06460,0.07420,0.06190
17,0.02590,0.02650,0.03530,0.03280
18,0.00800,0.00920,0.01160,0.01120
19,0.01010,0.01710,0.00980,0.02580
20,0.03100,0.02710,0.03240,0.04080
21,0.02430,0.02770,0.01980,0.03820
22,0.00050,0.00040,0.00050,0.00050
23,0.00030,0.00040,0.00040,0.00010
24,0.00000,0.00050,0.00030,0.00000
25,0.00000,0.00020,0.00000,0.00080
26,0.00060,0.00100,0.00060,0.00380
27,0.00130,0.00060,0.00100,0.00520
28,0.00380,0.00230,0.00250,0.00620
29,0.00320,0.00230,0.00210,0.00420
30,0.02290,0.01360,0.01840,0.01720
31,0.04080,0.03020,0.03540,0.03390
32,0.00000,0.00000,0.00000,0.00000
33,0.00010,0.00000,0.00000,0.00000
34,0.00010,0.00000,0.00000,0.00000
35,0.00000,0.00000,0.00010,0.00000
36,0.00010,0.00010,0.00000,0.00010
37,0.00010,0.00000,0.00000,0.00010
38,0.00020,0.00000,0.00000,0.00000
39,0.00020,0.00000,0.00000,0.00000
40,0.00040,0.00000,0.00000,0.00000
41,0.00020,0.00000,0.00000,0.00000
42,0.00010,0.00000,0.00000,0.00000
43,0.00000,0.00000,0.00000,0.00000
44,0.00020,0.00000,0.00000,0.00000
45,0.00010,0.00000,0.00000,0.00000
46,0.00010,0.00000,0.00000,0.00010
47,0.00020,0.00000,0.00000,0.00000
48,0.00000,0.00010,0.00000,0.00000
49,0.00010,0.00000,0.00030,0.00010
50,0.00000,0.00000,0.00000,0.00000
51,0.00020,0.00000,0.00020,0.00020
52,0.00170,0.00050,0.00020,0.00080
53,0.00000,0.00000,0.00010,0.00000
54,0.00000,0.00000,0.00000,0.00000
55,0.00000,0.00000,0.00000,0.00010
56,0.00010,0.00000,0.00000,0.00000
57,0.00010,0.00000,0.00000,0.00000
58,0.00000,0.00000,0.00010,0.00000
59,0.00000,0.00000,0.00000,0.00000
60,0.00010,0.00000,0.00000,0.00010
61,0.00000,0.00000,0.00000,0.00000
62,0.00000,0.00000,0.00000,0.00000
63,0.00010,0.00000,0.00000,0.00010


==> data/scov_cross_check.txt <==
snr,meas,gan,vae,gmm,dm,scov
-10.000000,0.658870,0.683159,0.667869,0.658866,0.677734,0.659642
-5.000000,0.439761,0.468853,0.447063,0.439755,0.457105,0.440446
0.000000,0.249404,0.274798,0.254695,0.249409,0.261784,0.249943
5.000000,0.123569,0.140518,0.127462,0.123576,0.131132,0.123935
10.000000,0.056169,0.065571,0.058728,0.056175,0.060099,0.056473
15.000000,0.023358,0.027574,0.024476,0.023361,0.024811,0.023559
20.000000,0.008765,0.010052,0.009036,0.008766,0.009086,0.008842

